Measurable obstructions for unmeasurable colourings

Due to the availability of powerful analytic techniques, vastly superior lower bounds are known for the measurable chromatic number of Euclidean spaces compared to their ordinary chromatic number. Indeed, even the breakthrough lower bound of 5 for the famous Hadwiger-Nelson problem lagged over 35 years behind that of the measurable setting. This raises the fundamental question of whether the measurable and ordinary chromatic number of Euclidean spaces differ as conjectured by Sz\'ekely in 1984. Our main result is that $\overline\alpha(\mathbb{R}^4)=m_1(\mathbb{R}^4)$ and $\chi(\mathbb{R}^4)=\chi^{(m)}(\mathbb{R}^4)$, and for $d\ge5$ that \[ \overline\alpha(\mathbb{Q}^d) = \overline\alpha(\mathbb{R}^d)=m_1(\mathbb{R}^d) \qquad\text{and}\qquad \chi(\mathbb{Q}^d) = \chi(\mathbb{R}^d)=\chi^{(m)}(\mathbb{R}^d). \] Our theorem also holds for multiple forbidden distances $D=\{d_1,\ldots,d_t\}$ provided that $d_1^2,\ldots,d_t^2 \in \mathbb{Q}$. As a consequence, we immediately lift numerous measurable chromatic number results into the ordinary setting. We also take the opportunity to further optimize the new bounds. For multiple distances, Erd\H{o}s asked whether the chromatic number of $\mathbb{R}^d$ with up to $k$ forbidden distances $D$ grows exponentially in $k$. By a theorem of Bukh, we obtain for $d \ge 4$ that \[ \sup_{|D|=k}\chi_D(\mathbb{R}^d) \ge m_1(\mathbb{R}^d)^{-k}. \] Making progress on another problem of Erd\H{o}s, we prove that \[ (2+o(1))^d \le \chi(\mathbb{R}^d) \le \left(\frac{3\sqrt{3}}{4}+o(1)\right)^d. \] We also vastly improve the lower bounds for $\chi(\mathbb{R}^d)$ for small $d\ge4$. We expect that our techniques could be developed much further. This includes the possibility of extending our main theorem that $\chi(\mathbb{R}^d)=\chi^{(m)}(\mathbb{R}^d)$ for $d\ge 4$ to $d=3$ or possibly even to $d=2$ to tackle the Hadwiger-Nelson problem.

==> SHA256SUMS.txt <==
1bf2d655154a5af82bfc4571b5f77ba9c8b58994025a2220c1ea920fcca3f73f  section9_computational_supplement_5_24.pdf
1806f3ac2d7a25e4683e611a25b8288b0a01e28260ca69ce7210060cd607865c  section9_computational_supplement_5_24.tex
6ae80b4a463106a5f86b6ef53c20c89cd952efde74128657788f3a37342e4a2a  README.md
de22f28fbd6a18e4fa8078188b12c143d1e73227b3d8b2c93da3dc2639b3221f  section9_derivative_certificates.json
f637f574c4b1656a0de5a4b3ba59b2103dc0a51b9aaac1ee4d41857a77ada983  verify_section9_derivatives.py
317fa612067b9f73b6fb20bd0e7c22c58eed3bc5f4617273a2ebc4d1811c26e8  section9_verification.jsonl
6a7579f489e435067153363638db9f3c9696c7c672b43fd109bd68b14e7d65e6  section9_bounds.csv
c3585f10d5225872217bb95a675352c0be5ea1fed898aef3c158b12868e8d5a3  MoneData.bib


==> section9_bounds.csv <==
d,B,m1_upper,chi_m_lower,certificate_type
5,0.0440974,0.04223494858,24,derivative
6,0.0196765,0.01929680639,52,derivative
7,0.0103676,0.01026121582,98,derivative
8,0.00580985,0.005776290618,174,derivative
9,0.00280977,0.002801897313,357,derivative
10,0.00137375,0.0013718654,729,derivative
11,0.000723561,0.0007230378381,1384,derivative
12,0.000397746,0.0003975878611,2516,derivative
13,0.000178119,0.0001780872793,5616,derivative
14,0.0000788264,0.00007882018689,12688,derivative
15,0.0000427521,0.00004275027234,23392,derivative
16,0.0000240671,0.00002406652079,41552,derivative
17,0.0000115532,0.00001155306653,86558,derivative
18,0.00000561038,0.000005610348524,178243,derivative
19,0.00000294066,0.000002940651353,340061,derivative
20,0.00000153933,0.000001539327631,649635,derivative
21,6.73174E-7,6.731735469E-7,1485502,derivative
22,3.31407E-7,3.314068902E-7,3017439,derivative
23,1.76559E-7,1.765589689E-7,5663831,derivative
24,9.51021E-8,9.510209096E-8,10515016,derivative


==> section9_derivative_certificates.json <==
{
  "description": "Exact rational-decimal radial derivative certificates for dimensions 5\u201324; global verification is in verify_section9_derivatives.py.",
  "normalization": "nu=d/2-1, scale=nu; h_k(s)=Gamma(nu+1)*2^nu*s^(k-nu)*J_(nu+k)(s)/nu^k; H=sum c_k h_k.",
  "certificates": {
    "5": {
      "B": "0.0440974",
      "T": 50,
      "c": [
        "1.000000000000000000",
        "-0.066144184854403612",
        "0.033072670895074228"
      ],
      "density_upper_display": "0.04223494858",
      "chi_lower": 24,
      "verified": true
    },
    "6": {
      "B": "0.0196765",
      "T": 50,
      "c": [
        "1.000000000000000000",
        "-0.130564833102734951",
        "0.065280859385139334"
      ],
      "density_upper_display": "0.01929680639",
      "chi_lower": 52,
      "verified": true
    },
    "7": {
      "B": "0.0103676",
      "T": 50,
      "c": [
        "1.000000000000000000",
        "-0.191402895212792135",
        "0.095708212875307230",
        "0.000000486783660435"
      ],
      "density_upper_display": "0.01026121582",
      "chi_lower": 98,
      "verified": true
    },
    "8": {
      "B": "0.00580985",
      "T": 50,
      "c": [
        "1.000000000000000000",
        "-0.250964975520935996",
        "0.125483317171346254",
        "0.000003164075371536"
      ],
      "density_upper_display": "0.005776290618",
      "chi_lower": 174,
      "verified": true
    },
    "9": {
      "B": "0.00280977",
      "T": 50,
      "c": [
        "1.000000000000000000",
        "-0.362017742401780807",
        "0.199038483006752892",
        "-0.020650157848473918",
        "0.004015587653468221"
      ],
      "density_upper_display": "0.002801897313",
      "chi_lower": 357,
      "verified": true
    },
    "10": {
      "B": "0.00137375",
      "T": 110,
      "c": [
        "1.000000000000000000",
        "-0.471646755847647536",
        "0.278701422375559782",
        "-0.047636823244562337",
        "0.009527300708383315"
      ],
      "density_upper_display": "0.0013718654",
      "chi_lower": 729,
      "verified": true
    },
    "11": {
      "B": "0.000723561",
      "T": 50,
      "c": [
        "1.000000000000000000",
        "-0.567901686579266207",
        "0.353247174659388707",
        "-0.075386234541086866",
        "0.015419786377334148",
        "0.000000126371535913"
      ],
      "density_upper_display": "0.0007230378381",
      "chi_lower": 1384,
      "verified": true
    },
    "12": {
      "B": "0.000397746",
      "T": 60,
      "c": [
        "1.000000000000000000",
        "-0.656408012141682096",
        "0.425949933617937759",
        "-0.104726426426660954",
        "0.021817257616005257",
        "0.000000104600839289"
      ],
      "density_upper_display": "0.0003975878611",
      "chi_lower": 2516,
      "verified": true
    },
    "13": {
      "B": "0.000178119",
      "T": 50,
      "c": [
        "1.000000000000000000",
        "-0.784716293839608392",
        "0.553707526598557598",
        "-0.175999077673894083",
        "0.044951075871507200",
        "-0.003880892695589451",
        "0.000474302732300296"
      ],
      "density_upper_display": "0.0001780872793",
      "chi_lower": 5616,
      "verified": true
    },
    "14": {
      "B": "0.0000788264",
      "T": 230,
      "c": [
        "1.000000000000000000",
        "-0.903698324846007317",
        "0.682235291916104325",
        "-0.254397246224883189",
        "0.072913789422781664",
        "-0.009367498920941438",
        "0.001170922078261791"
      ],
      "density_upper_display": "0.00007882018689",
      "chi_lower": 12688,
      "verified": true
    },
    "15": {
      "B": "0.0000427521",
      "T": 70,
      "c": [
        "1.000000000000000000",
        "-1.006820977802063588",
        "0.803653953819001732",
        "-0.336029969816147855",
        "0.105845324480242003",
        "-0.017003943162352684",
        "0.002166987823016599",
        "0.000000027328550885"
      ],
      "density_upper_display": "0.00004275027234",
      "chi_lower": 23392,
      "verified": true
    },
    "16": {
      "B": "0.0000240671",
      "T": 110,
      "c": [
        "1.000000000000000000",
        "-1.104975919339296064",
        "0.926577936775460076",
        "-0.423725031536075714",
        "0.143301196637574818",
        "-0.026297130403147694",
        "0.003408825991131504",
        "0.000000024658646875"
      ],
      "density_upper_display": "0.00002406652079",
      "chi_lower": 41552,
      "verified": true
    },
    "17": {
      "B": "0.0000115532",
      "T": 50,
      "c": [
        "1.000000000000000000",
        "-1.237723724775380951",
        "1.117249702351442275",
        "-0.581994214295437295",
        "0.223932499048137279",
        "-0.052680776297886221",
        "0.008864258011452238",
        "-0.000639024501353064",
        "0.000057059595936094"
      ],
      "density_upper_display": "0.00001155306653",
      "chi_lower": 86558,
      "verified": true
    },
    "18": {
      "B": "0.00000561038",
      "T": 370,
      "c": [
        "1.000000000000000000",
        "-1.363089411037665455",
        "1.310154641526465102",
        "-0.753188385651569869",
        "0.318590501332819409",
        "-0.087214584768572412",
        "0.017122988693912971",
        "-0.001842640407911840",
        "0.000167505650662529"
      ],
      "density_upper_display": "0.000005610348524",
      "chi_lower": 178243,
      "verified": true
    },
    "19": {
      "B": "0.00000294066",
      "T": 100,
      "c": [
        "1.000000000000000000",
        "-1.474194325773747982",
        "1.490523877762282901",
        "-0.921639869382412380",
        "0.417850615380876478",
        "-0.126433201115922045",
        "0.027475547666212328",
        "-0.003538232209301139",
        "0.000326927673992952",
        "-0.000000006500570853"
      ],
      "density_upper_display": "0.000002940651353",
      "chi_lower": 340061,
      "verified": true
    },
    "20": {
      "B": "0.00000153933",
      "T": 170,
      "c": [
        "1.000000000000000000",
        "-1.579945474809915984",
        "1.670544725872577629",
        "-1.096740261161917251",
        "0.525461623853863191",
        "-0.170906953294798852",
        "0.039766945626827054",
        "-0.005655438627376280",
        "0.000530237000008302",
        "-0.000000007058310060"
      ],
      "density_upper_display": "0.000001539327631",
      "chi_lower": 649635,
      "verified": true
    },
    "21": {
      "B": "6.73174E-7",
      "T": 60,
      "c": [
        "1.000000000000000000",
        "-1.710888986722522764",
        "1.915840980982849828",
        "-1.358974851720881505",
        "0.705094047699715509",
        "-0.255936726616214749",
        "0.067805905436844796",
        "-0.012007024130289834",
        "0.001494166175592522",
        "-0.000087483458378013",
        "0.000006155975513212"
      ],
      "density_upper_display": "6.731735469E-7",
      "chi_lower": 1485502,
      "verified": true
    },
    "22": {
      "B": "3.31407E-7",
      "T": 560,
      "c": [
        "1.000000000000000000",
        "-1.832604677997432319",
        "2.158606485315783363",
        "-1.634973847658425017",
        "0.908659885468182438",
        "-0.361036469275248073",
        "0.106238823990947043",
        "-0.021856998384023118",
        "0.003220769629351691",
        "-0.000280549435446234",
        "0.000020038883914574"
      ],
      "density_upper_display": "3.314068902E-7",
      "chi_lower": 3017439,
      "verified": true
    },
    "23": {
      "B": "1.76559E-7",
      "T": 140,
      "c": [
        "1.000000000000000000",
        "-1.947858626197330301",
        "2.400359832064227206",
        "-1.922938413463691765",
        "1.132479341164536413",
        "-0.483562893094953761",
        "0.154151064019892037",
        "-0.035133563154735807",
        "0.005763978416708618",
        "-0.000595670794165965",
        "0.000043136442214113",
        "-0.000000000504942887"
      ],
      "density_upper_display": "1.765589689E-7",
      "chi_lower": 5663831,
      "verified": true
    },
    "24": {
      "B": "9.51021E-8",
      "T": 250,
      "c": [
        "1.000000000000000000",
        "-2.058035013443602512",
        "2.641322752468249213",
        "-2.220766702884943822",
        "1.373394535733419408",
        "-0.621363707651894304",
        "0.210809307189059353",
        "-0.051785471916799525",
        "0.009172399088840927",
        "-0.001047904852589911",
        "0.000076849427739887",
        "-0.000000000336875450"
      ],
      "density_upper_display": "9.510209096E-8",
      "chi_lower": 10515016,
      "verified": true
    }
  },
  "paper_fourier_normalization": "h_0(s)=Omega_d(s/(2*pi)); s is the Bessel argument."
}


==> section9_verification.jsonl <==
{"d": 5, "B": "0.0440974", "density_upper_exact": "220487/5220487", "density_upper_approx": 0.04223494857855215, "chi_lower": 24, "T": 50, "tail_upper": 0.044096894526765636, "c": ["1.000000000000000000", "-0.066144184854403612", "0.033072670895074228"], "precision": 180, "tail_method": "exact_trigonometric_amplitude", "intervals": 44, "evaluations": 87, "min_margin": 3.5663456958424366e-07, "worst_interval": ["5.7373046875", "5.78515625"], "seconds": 0.29719018936157227}
{"d": 6, "B": "0.0196765", "density_upper_exact": "39353/2039353", "density_upper_approx": 0.019296806389085167, "chi_lower": 52, "T": 50, "tail_upper": 0.016320973115129818, "c": ["1.000000000000000000", "-0.130564833102734951", "0.065280859385139334"], "precision": 180, "tail_method": "Bessel_energy", "intervals": 44, "evaluations": 87, "min_margin": 7.025026036953676e-08, "worst_interval": ["16.12109375", "16.3125"], "seconds": 0.293353796005249}
{"d": 7, "B": "0.0103676", "density_upper_exact": "25919/2525919", "density_upper_approx": 0.01026121581887622, "chi_lower": 98, "T": 50, "tail_upper": 0.004469511228008845, "c": ["1.000000000000000000", "-0.191402895212792135", "0.095708212875307230", "4.86783660435E-7"], "precision": 180, "tail_method": "exact_trigonometric_amplitude", "intervals": 38, "evaluations": 75, "min_margin": 6.588920141709429e-08, "worst_interval": ["6.9814453125", "7.029296875"], "seconds": 0.28674912452697754}
{"d": 8, "B": "0.00580985", "density_upper_exact": "116197/20116197", "density_upper_approx": 0.005776290617953284, "chi_lower": 174, "T": 50, "tail_upper": 0.0017437110889180238, "c": ["1.000000000000000000", "-0.250964975520935996", "0.125483317171346254", "0.000003164075371536"], "precision": 180, "tail_method": "Bessel_energy", "intervals": 32, "evaluations": 63, "min_margin": 1.3280499291636642e-08, "worst_interval": ["7.5556640625", "7.603515625"], "seconds": 0.22479248046875}
{"d": 9, "B": "0.00280977", "density_upper_exact": "280977/100280977", "density_upper_approx": 0.002801897312986889, "chi_lower": 357, "T": 50, "tail_upper": 0.002809740632164353, "c": ["1.000000000000000000", "-0.362017742401780807", "0.199038483006752892", "-0.020650157848473918", "0.004015587653468221"], "precision": 180, "tail_method": "exact_trigonometric_amplitude", "intervals": 45, "evaluations": 89, "min_margin": 1.1681259732924022e-08, "worst_interval": ["11.623046875", "11.71875"], "seconds": 0.3810274600982666}
{"d": 10, "B": "0.00137375", "density_upper_exact": "1099/801099", "density_upper_approx": 0.001371865399906878, "chi_lower": 729, "T": 110, "tail_upper": 0.001333041872551781, "c": ["1.000000000000000000", "-0.471646755847647536", "0.278701422375559782", "-0.047636823244562337", "0.009527300708383315"], "precision": 180, "tail_method": "Bessel_energy", "intervals": 90, "evaluations": 179, "min_margin": 8.229136627008163e-10, "worst_interval": ["8.6640625", "8.7705078125"], "seconds": 0.9078993797302246}
{"d": 11, "B": "0.000723561", "density_upper_exact": "723561/1000723561", "density_upper_approx": 0.0007230378380188852, "chi_lower": 1384, "T": 50, "tail_upper": 0.0006059833102611741, "c": ["1.000000000000000000", "-0.567901686579266207", "0.353247174659388707", "-0.075386234541086866", "0.015419786377334148", "1.26371535913E-7"], "precision": 180, "tail_method": "exact_trigonometric_amplitude", "intervals": 54, "evaluations": 107, "min_margin": 2.9515792159342895e-09, "worst_interval": ["12.962890625", "13.05859375"], "seconds": 0.5308573246002197}
{"d": 12, "B": "0.000397746", "density_upper_exact": "198873/500198873", "density_upper_approx": 0.00039758786101863126, "chi_lower": 2516, "T": 60, "tail_upper": 0.00036159443982329315, "c": ["1.000000000000000000", "-0.656408012141682096", "0.425949933617937759", "-0.104726426426660954", "0.021817257616005257", "1.04600839289E-7"], "precision": 180, "tail_method": "Bessel_energy", "intervals": 55, "evaluations": 109, "min_margin": 1.8456738970097378e-09, "worst_interval": ["9.9306640625", "9.95947265625"], "seconds": 0.5833330154418945}
{"d": 13, "B": "0.000178119", "density_upper_exact": "178119/1000178119", "density_upper_approx": 0.00017808727927190338, "chi_lower": 5616, "T": 50, "tail_upper": 0.0001781164305066215, "c": ["1.000000000000000000", "-0.784716293839608392", "0.553707526598557598", "-0.175999077673894083", "0.044951075871507200", "-0.003880892695589451", "0.000474302732300296"], "precision": 180, "tail_method": "exact_trigonometric_amplitude", "intervals": 50, "evaluations": 99, "min_margin": 1.1293149758646548e-09, "worst_interval": ["24.16015625", "24.3515625"], "seconds": 0.6130046844482422}
{"d": 14, "B": "0.0000788264", "density_upper_exact": "98533/1250098533", "density_upper_approx": 7.882018688842026e-05, "chi_lower": 12688, "T": 230, "tail_upper": 7.647055480639327e-05, "c": ["1.000000000000000000", "-0.903698324846007317", "0.682235291916104325", "-0.254397246224883189", "0.072913789422781664", "-0.009367498920941438", "0.001170922078261791"], "precision": 204, "tail_method": "Bessel_energy", "intervals": 178, "evaluations": 355, "min_margin": 2.0693228601497576e-11, "worst_interval": ["24.9287109375", "25.04052734375"], "seconds": 3.3978312015533447}
{"d": 15, "B": "0.0000427521", "density_upper_exact": "427521/10000427521", "density_upper_approx": 4.275027233608206e-05, "chi_lower": 23392, "T": 70, "tail_upper": 4.1326744310402656e-05, "c": ["1.000000000000000000", "-1.006820977802063588", "0.803653953819001732", "-0.336029969816147855", "0.105845324480242003", "-0.017003943162352684", "0.002166987823016599", "2.7328550885E-8"], "precision": 180, "tail_method": "exact_trigonometric_amplitude", "intervals": 82, "evaluations": 163, "min_margin": 7.643221225210809e-11, "worst_interval": ["15.419921875", "15.4873046875"], "seconds": 1.0804102420806885}
{"d": 16, "B": "0.0000240671", "density_upper_exact": "240671/10000240671", "density_upper_approx": 2.406652078863753e-05, "chi_lower": 41552, "T": 110, "tail_upper": 2.2094221935415994e-05, "c": ["1.000000000000000000", "-1.104975919339296064", "0.926577936775460076", "-0.423725031536075714", "0.143301196637574818", "-0.026297130403147694", "0.003408825991131504", "2.4658646875E-8"], "precision": 180, "tail_method": "Bessel_energy", "intervals": 94, "evaluations": 187, "min_margin": 4.29430989796965e-11, "worst_interval": ["48.6875", "48.900390625"], "seconds": 1.3564660549163818}
{"d": 17, "B": "0.0000115532", "density_upper_exact": "28883/2500028883", "density_upper_approx": 1.1553066525111823e-05, "chi_lower": 86558, "T": 50, "tail_upper": 1.1553077583170136e-05, "c": ["1.000000000000000000", "-1.237723724775380951", "1.117249702351442275", "-0.581994214295437295", "0.223932499048137279", "-0.052680776297886221", "0.008864258011452238", "-0.000639024501353064", "0.000057059595936094"], "precision": 180, "tail_method": "exact_trigonometric_amplitude", "intervals": 64, "evaluations": 127, "min_margin": 3.6051511343636605e-11, "worst_interval": ["36.6015625", "36.79296875"], "seconds": 0.8865249156951904}
{"d": 18, "B": "0.00000561038", "density_upper_exact": "280519/50000280519", "density_upper_approx": 5.610348523812849e-06, "chi_lower": 178243, "T": 370, "tail_upper": 5.525121248148294e-06, "c": ["1.000000000000000000", "-1.363089411037665455", "1.310154641526465102", "-0.753188385651569869", "0.318590501332819409", "-0.087214584768572412", "0.017122988693912971", "-0.001842640407911840", "0.000167505650662529"], "precision": 267, "tail_method": "Bessel_energy", "intervals": 298, "evaluations": 595, "min_margin": 3.427765366516587e-11, "worst_interval": ["17.2158203125", "17.2608642578125"], "seconds": 9.087036848068237}
{"d": 19, "B": "0.00000294066", "density_upper_exact": "147033/50000147033", "density_upper_approx": 2.9406513525441935e-06, "chi_lower": 340061, "T": 100, "tail_upper": 2.9052108803151672e-06, "c": ["1.000000000000000000", "-1.474194325773747982", "1.490523877762282901", "-0.921639869382412380", "0.417850615380876478", "-0.126433201115922045", "0.027475547666212328", "-0.003538232209301139", "0.000326927673992952", "-6.500570853E-9"], "precision": 180, "tail_method": "exact_trigonometric_amplitude", "intervals": 115, "evaluations": 229, "min_margin": 3.425092442199605e-12, "worst_interval": ["21.302734375", "21.49609375"], "seconds": 2.2030112743377686}
{"d": 20, "B": "0.00000153933", "density_upper_exact": "153933/100000153933", "density_upper_approx": 1.5393276304667987e-06, "chi_lower": 649635, "T": 170, "tail_upper": 1.5160031549006745e-06, "c": ["1.000000000000000000", "-1.579945474809915984", "1.670544725872577629", "-1.096740261161917251", "0.525461623853863191", "-0.170906953294798852", "0.039766945626827054", "-0.005655438627376280", "0.000530237000008302", "-7.058310060E-9"], "precision": 180, "tail_method": "Bessel_energy", "intervals": 146, "evaluations": 291, "min_margin": 6.7687095856223565e-12, "worst_interval": ["73.7822265625", "73.947265625"], "seconds": 2.8064568042755127}
{"d": 21, "B": "6.73174E-7", "density_upper_exact": "336587/500000336587", "density_upper_approx": 6.731735468370708e-07, "chi_lower": 1485502, "T": 60, "tail_upper": 6.731664424471489e-07, "c": ["1.000000000000000000", "-1.710888986722522764", "1.915840980982849828", "-1.358974851720881505", "0.705094047699715509", "-0.255936726616214749", "0.067805905436844796", "-0.012007024130289834", "0.001494166175592522", "-0.000087483458378013", "0.000006155975513212"], "precision": 180, "tail_method": "exact_trigonometric_amplitude", "intervals": 96, "evaluations": 191, "min_margin": 2.338644467079154e-12, "worst_interval": ["32.8046875", "32.919921875"], "seconds": 1.663222312927246}
{"d": 22, "B": "3.31407E-7", "density_upper_exact": "331407/1000000331407", "density_upper_approx": 3.3140689016943673e-07, "chi_lower": 3017439, "T": 560, "tail_upper": 3.2860421699177707e-07, "c": ["1.000000000000000000", "-1.832604677997432319", "2.158606485315783363", "-1.634973847658425017", "0.908659885468182438", "-0.361036469275248073", "0.106238823990947043", "-0.021856998384023118", "0.003220769629351691", "-0.000280549435446234", "0.000020038883914574"], "precision": 352, "tail_method": "Bessel_energy", "intervals": 443, "evaluations": 885, "min_margin": 2.1444742434141557e-12, "worst_interval": ["19.59466552734375", "19.6287841796875"], "seconds": 21.767979621887207}
{"d": 23, "B": "1.76559E-7", "density_upper_exact": "176559/1000000176559", "density_upper_approx": 1.7655896882692502e-07, "chi_lower": 5663831, "T": 140, "tail_upper": 1.758339389662187e-07, "c": ["1.000000000000000000", "-1.947858626197330301", "2.400359832064227206", "-1.922938413463691765", "1.132479341164536413", "-0.483562893094953761", "0.154151064019892037", "-0.035133563154735807", "0.005763978416708618", "-0.000595670794165965", "0.000043136442214113", "-5.04942887E-10"], "precision": 180, "tail_method": "exact_trigonometric_amplitude", "intervals": 183, "evaluations": 365, "min_margin": 3.52777343895818e-13, "worst_interval": ["16.14373779296875", "16.1522216796875"], "seconds": 4.121136903762817}
{"d": 24, "B": "9.51021E-8", "density_upper_exact": "951021/10000000951021", "density_upper_approx": 9.510209095559144e-08, "chi_lower": 10515016, "T": 250, "tail_upper": 9.321682943065271e-08, "c": ["1.000000000000000000", "-2.058035013443602512", "2.641322752468249213", "-2.220766702884943822", "1.373394535733419408", "-0.621363707651894304", "0.210809307189059353", "-0.051785471916799525", "0.009172399088840927", "-0.001047904852589911", "0.000076849427739887", "-3.36875450E-10"], "precision": 213, "tail_method": "Bessel_energy", "intervals": 213, "evaluations": 425, "min_margin": 2.7502451299483063e-14, "worst_interval": ["20.7874755859375", "20.81787109375"], "seconds": 5.470248699188232}

